The PAU Survey: Close galaxy pairs identification and analysis

Galaxy pairs constitute the initial building blocks of galaxy evolution, which is driven through merger events and interactions. Thus, the analysis of these systems can be valuable in understanding galaxy evolution and studying structure formation. In this work, we present a new publicly available catalogue of close galaxy pairs identified using photometric redshifts provided by the Physics of the Accelerating Universe Survey (PAUS). To efficiently detect them we take advantage of the high-precision photo$-z$ ($\sigma_{68} < 0.02$) and apply an identification algorithm previously tested using simulated data. This algorithm considers the projected distance between the galaxies ($r_p < 50$ kpc), the projected velocity difference ($\Delta V < 3500$ km/s) and an isolation criterion to obtain the pair sample. We applied this technique to the total sample of galaxies provided by PAUS and to a subset with high-quality redshift estimates. Finally, the most relevant result we achieved was determining the mean mass for several subsets of galaxy pairs selected according to their total luminosity, colour and redshift, using galaxy-galaxy lensing estimates. For pairs selected from the total sample of PAUS with a mean $r-$band luminosity $10^{10.6} h^{-2} L_\odot$, we obtain a mean mass of $M_{200} = 10^{12.2} h^{-1} M_\odot$, compatible with the mass-luminosity ratio derived for elliptical galaxies. We also study the mass-to-light ratio $M/L$ as a function of the luminosity $L$ and find a lower $M/L$ (or steeper slope with $L$) for pairs than the one extrapolated from the measurements in groups and galaxy clusters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
